Filtering effects on entropy transport and entropy-production structure in a supersonic reacting shear layer

Spatial filtering is examined in time-resolved mid-plane DNS fields of a supersonic reacting shear layer using a sequence of box filters. The analysis tracks a nondimensional entropy-like scalar $s^\ast$, its in-plane material derivative $D s^\ast / D t^\ast$, a residual $\Pi_s^\ast$, and viscous and conductive entropy-production diagnostics, $\sigma_\mu^\ast$ and $\sigma_k^\ast$. Filtering changes $s^\ast$ only weakly, attenuates $D s^\ast / D t^\ast$ and the strongest tails of $\sigma_\mu^\ast$ and $\sigma_k^\ast$, but broadens the residual distribution and increases the residual RMS with filter width. The residual remains concentrated in the layer core that carries the largest mechanical and thermal activity. Conditional statistics show that $|\Pi_s^\ast|$ rises with both entropy-production intensity and entropy-gradient strength. Spectral and structural diagnostics show that increasing filter width removes high-wavenumber content and simplifies the geometry of the high-$|\Pi_s^\ast|$ sets. Coarser filtering therefore increasingly distorts entropy transport preferentially through the most dynamically and thermally active structures, rather than uniformly across the plane.

==> figures/clean/inventory_status.txt <==
dataset=FilteringEntropy/derived_box_reset_full/entropy_box_reset_stride10.npz
samples=301
time_axis=t_star
time_label=$t^\star$
cases=dns,B2,B4,B8

